Creating ConLangs to Probe the Metalinguistic Grammatical Knowledge of LLMs

We present a system that uses LLMs as a tool in the development of Constructed Languages -- ConLangs, which we call IASC (Interactive Agentic System for ConLangs). The system is modular in that it creates each of the components -- phonology, morphology and syntax, lexicon, orthography, and grammatical handbook, using module-specific sets of prompts. The approach is agentic in that various modules allow for refining the output given automatically-generated commentary on a previous step. Our main goals are twofold. First, we aim to provide tools that facilitate an engaging and enjoyable experience in creating artificially constructed languages. Second, the focus of this paper is on using our ConLang framework as a novel way to explore what LLMs 'know' about language -- not what they know about any particular language or encyclopedic facts, but how much they know about and understand language and linguistic concepts. In the experiments, we particularly focus on the morphosyntax module and show that there is a fairly wide gulf in capabilities both among different LLMs and among different linguistic specifications, with it being notably easier for systems to deal with more typologically common patterns than rarer ones. All code is released.

==> Examples/kethebik.txt <==
TITLE: A Grammar and Handbook of Kethébik

PHONOLOGY

Kethébik has a rich phonological inventory with 26 consonants and 15 vowels:

Consonants: p, t, k, b, d, g, m, n, ŋ, f, θ, s, ʃ, χ, v, ð, l, r, w, j, tʃ, dʒ, ɬ, h, ɬ̥, r̥

The language features several uncommon consonants, including the voiceless lateral fricative /ɬ/ and its devoiced counterpart /ɬ̥/, as well as the voiceless uvular fricative /χ/. The presence of both /r/ and /r̥/ (voiceless alveolar trill) is also noteworthy.

Vowels: a, ɛ, e, i, ɪ, ɔ, o, u, ʊ, ə, ɨ, aɪ, aʊ, ɔɪ, æ

The vowel system is quite extensive, including both monophthongs and diphthongs. The presence of both tense and lax vowels (e.g., /i/ vs /ɪ/, /u/ vs /ʊ/) allows for fine distinctions in vowel quality.

ORTHOGRAPHY

Kethébik uses a modified Latin alphabet. Most consonants are represented straightforwardly, with a few exceptions:

- /ŋ/ is written as 'ng'
- /θ/ is written as 'th'
- /ʃ/ is written as 'sh'
- /χ/ is written as 'kh'
- /ð/ is written as 'dh'
- /tʃ/ is written as 'ch'
- /dʒ/ is written as 'j'
- /ɬ/ and /ɬ̥/ are both written as 'lh'
- /r̥/ is written as 'rh'

Vowels use diacritics to distinguish between similar sounds:

- /e/ is written as 'é'
- /o/ is written as 'ó'
- /ɪ/ is written as 'ï'
- /ʊ/ is written as 'ü'
- /ə/ is written as 'ë'
- /ɨ/ is written as 'y'

The diphthongs /aɪ/, /aʊ/, and /ɔɪ/ are written as 'ai', 'au', and 'oi' respectively. The vowel /æ/ retains its IPA symbol in the orthography.

MORPHOSYNTAX

Kethébik is a highly agglutinative language with a rich system of suffixes. Nouns are marked for number (singular -nü, plural -rëp) and case. The case system includes:

- Nominative: -aurh
- Accusative: -ngek
- Dative: -éw
- Genitive: -dhü
- Ablative: -un
- Locative: -hi
- Instrumental: -réng

Verbs are marked for tense (present -at, past -rï, future -kon), mood (indicative -ug, conditional -müth), person, and number. They also distinguish between active (-jach) and passive (-mó) voice. Negation is marked by the suffix -kai.

Other notable morphological features include:
- Comparative: rich
- Superlative: ain
- Relative clause marker: -wé

SYNTAX

Kethébik follows an SOV (Subject-Object-Verb) word order. Adjectives precede the nouns they modify (AN), while adpositions follow their noun phrases (NP).

Example of basic word order:
Krchiraurh linunüngek rütærïuglaljach.
I-NOM book-ACC write-PAST-IND-3SG-ACT
"I wrote the book."

Modifiers typically come before the noun:
Sklash linunüaurh dudheaurh gécheatuglaljach.
new book-NOM the-NOM be-PRES-IND-3SG-ACT
"The new book exists."

Postpositions are used instead of prepositions:
Shusinühi rhibé
school-LOC in
"in the school"

EXAMPLE TEXT

Here are a few examples from the provided text:

1. Maushëaurh gwtogdhü shusinühi rich glfeh trchesnüaurh dudheaurh gécheatuglaljach.
   he-NOM we-GEN school-SING-LOC COMP smart student-SING-NOM the-NOM be-PRES-IND-3SG-ACT
   "He is the smartest student in our school."

2. Shawaaurh krthannüdhü dudhedhü maula kura yaimé ain thrkëlh khómïnüaurh dudheaurh gécheatuglaljach.
   today-NOM year-SING-GEN the-GEN of so far SUP hot day-SING-NOM the-NOM be-PRES-IND-3SG-ACT
   "Today is the hottest day of the year so far."

3. Prpivrëpaurh dudheaurh sptophi rhóbïrëpun dudheun stchés gwfofatugoljach.
   leaf-PLUR-NOM the-NOM autumn-LOC tree-PLUR-ABL the-ABL from fall-PRES-IND-3PL-ACT
   "The leaves fall from the trees in autumn."

LEXICON

A small sample of the Kethébik lexicon:

bltük (v.) - to go
dudhe (det.) - the
géche (v.) - to be
gwtog (pron.) - we
khómï (n.) - day
krchir (pron.) - I
linu (n.) - book
maushë (pron.) - he
rütæ (v.) - to write
shusi (n.) - school
sklash (adj.) - new
snbew (pron.) - she
thrkëlh (adj.) - hot


==> Examples/spring.txt <==
1.

Sarah knew she had to help. She climbed the tree carefully, holding the baby bird close. When she reached the nest, she saw two other chicks waiting for their sibling. Sarah placed th
e lost baby back with its family and climbed down.

know-PAST-3SG-ACT Sarah-NOM she-NOM have-PAST-3SG to help-ACT . climb-PAST-3SG-ACT she-NOM DEF-tree-SING-ACC carefully , hold-PRES-3SG-ACT DEF-bird-SING REL baby-SING-ACC-DEF close . when reach-PAST-3SG-ACT she-NOM DEF-nest-SING-ACC , see-PAST-3SG-ACT she-NOM chick-DUAL-ACC REL other-DUAL-ACC wait-PRES for sibling-SING their-SING-ACC-DEF . place-PAST-3SG-ACT Sarah-NOM DEF-baby-SING REL lose-PASS-ACC-DEF back with family-SING its-SING-ACC-DEF and climb-PAST-3SG-ACT down .

ta.hu-han-i-i Sarah-o teso-o zecu-han-i gogo wo.to-i . po.ze-han-i-i teso-o cu-gimo-o-u ro.ton , ku.hu-sa-i-i cu-gu.ka-o a sa.ke-o-u-sa dino . teti ʃo.pi-han-i-i teso-o cu-mo.hu-o-u , mehi-han-i-i teso-o sa.zu-e-u a ra.mu-e-u cihi-sa tasi ga.ki-o shacu-o-u-sa . he.me-han-i-i Sarah-o cu-sa.ke-o a po.tʃu-u-u-sa ta.ni raca we.ra-o yega-o-u-sa ruce po.ze-han-i-i ke.do .

Tahuhanii Saraho tesoo zecuhani gogo wotoi  pozehanii tesoo cugimoou roton, cuhusaii cugucao a saceousa dino  teti shopihanii tesoo cumohuou, mehihanii tesoo sazueu a ramueu cihisa tasi gacio shacuousa  hemehanii Saraho cusaceo a pochuuusa tani raca werao yegaousa ruce pozehanii cedo.


2.

One day, a group of kids came up to Tom. They asked him which tower he liked more. Tom thought for a moment and said, "I like both towers. They're different, but both are special."

day-SING one-SING-GEN-INDEF , come-PAST-3PL-ACT group-SING REL kid-PLUR-GEN-INDEF up to Tom . ask-PAST-3PL-ACT they-NOM he-ACC which tower-SING like-PAST-3SG-ACT he-NOM more-SING-ACC . think-PAST-3SG-ACT Tom for moment-SING-ACC-INDEF and say-PAST-3SG-ACT , "_ like-PRES-1SG-ACT i-NOM both tower-DUAL-ACC . be-PRES-3PL they-NOM different-PLUR-NOM-INDEF , but be-PRES-3PL both special-PLUR-NOM-INDEF . "

deayi-o cata-o-nin-ra , sa.ha-han-nen-i ke.zo-o a ru.to-hu-nin-ra nu.wi gogo Tom . bo.be-han-nen-i zate-o maco-u te.ka je.de-o muta-han-i-i maco-o ha.ta-o-u . ra.ro-han-i-i Tom tasi hu.ha-o-u-ra ruce si.ge-han-i-i , "_ muta-sa-u-i dabi-o hi.so je.de-e-u . zaru-sa-nen zate-o toyato-hu-o-ra , tude zaru-sa-nen hi.so be.sa-hu-o-ra . "

Deayio cataoninra, sahahanneni cezoo a rutohuninra nuwi gogo Tom  bobehanneni zateo macou teca yedeo mutahanii macoo hataou  rarohanii Tom tasi huhaoura ruce sigehanii, "mutasaui dabio hiso yedeeu  zarusanen zateo toyatohuora, tude zarusanen hiso besahuora. "


==> Prompts/cumulative_morphosyntax/case.txt <==
<INSTRUCTIONS>
We are going to develop a 'translator' for our ConLang, which will 'translate'
from English sentences into an abstract language that has English content words,
but may mark them with additional morphosyntactic information, and where the
English phrases may be reordered.

Morphosyntactic markers may show up as prefixes or suffixes. Our convention for
marking suffixes is to place a dash before the affix, and for prefixes to place
a dash after the affix:

"-XXX" is a suffix: when one attaches "-XXX" to "word" one gets "word-XXX"

"XXX-" is a prefix: when one attaches "XXX-" to "word" one gets "XXX-word"

In this portion we will consider the nominal (noun) category of case marking.

In the description below we will use suffixes for the sake of example, but a
language may use either suffixes or prefixes to mark this information.

First you need to decide whether the language is Nominative-Accusative or
Ergative-Absolutive.

Consider the English original sentences:

"John saw Mary"
"John left"

In a Nominative-Accusative language the subject of a sentence is marked
Nominative ("NOM") and the direct object is Accusative ("ACC"). If cases are
marked as suffixes, then "John" would be marked as "John-NOM" in both cases and
Mary as "Mary-ACC":

John-NOM saw Mary-ACC
John-NOM left

In an Ergative-Absolutive language, the subject of a transitive sentence is
marked Ergative ("ERG"), whereas objects of transitive sentences and subjects of
intransitive sentences are marked Absolutive ("ABS"). Again, assuming these are
marked as suffixes, then in our example sentences above we would have:

John-ERG saw Mary-ABS
John-ABS

Beyond these two, there is a more-or-less universal hierarchy of cases with
earlier ones in the following list being more likely than later ones:

GEN:	Genitive. E.g. "John's book" -> "John-GEN book"
DAT:	Dative. E.g. "gave to John" -> "gave John-DAT"
LOC:	Locative: E.g. "in Rome" -> "Rome-LOC"
ABL:	Ablative: E.g. "by Rome"/"with Rome" -> "Rome-ABL"
INS:	Instrumental: E.g. "with glue" -> "glue-INS"

Languages may also mark the oblique argument and the object of an adposition with a specific case-marking.
For example, if a language marks such NPs with a genitive suffix, we will have:

"for John" -> "for John-GEN"
"last night" -> "last-GEN night-GEN".

Languages may also not mark case at all, in which case we specify "NONE".

Our language has "{{case_marking}}" case marking, and it is marked by
"{{case_marking_strategy}}".
In our language, oblique noun phrases are marked by "{{oblique_case_marking}}".

If the above case marking is not "NONE", then be sure to pay attention to
whether the case markers are specified as prefixes or suffixes.

Your task is to 'translate' the text under SAMPLE TEXT below. This text is
itself a translation of an original text that you did on the previous
round. This original text is given under ORIGINAL TEXT for your reference, but
you should use the SAMPLE TEXT as the starting point.

Any pronouns that you case mark should be presented in their lemma form with the
case marking: e.g., "our-GEN" should become "we-GEN".

<!-- TODO(rws): Possibly omit the following instruction. -->
<!-- (ct): Omitted. Definiteness will be handled by another feature.
Do not mark the articles "the" or "a" but rather omit these entirely. -->

Do not change any affixes that have been added on a previous phase.

Place a period at the end of each sentence, as in the original text. Don't
forget to translate the title, if there is one. Downcase all content words,
except proper names, which are to be left capitalized. Thus "Man" would become
"man", "We" would become "we", but "John" would remain "John".

IMPORTANT: MAKE SURE YOU KEEP THE SAME LINE STRUCTURE AS THE SAMPLE TEXT. THAT
IS IF THE SAMPLE TEXT HAS 23 LINES YOUR RESULTING OUTPUT SHOULD HAVE 23 LINES,
AND THE TEXT IN LINE k IN YOUR OUTPUT SHOULD CORRESPOND TO THE TEXT IN LINE k IN
THE INPUT. DO NOT ADD QUOTES AROUND YOUR OUTPUT.

# ORIGINAL TEXT BEGINS
{{original_text}}
# ORIGINAL TEXT ENDS

# SAMPLE TEXT BEGINS
{{previous_translation}}
# SAMPLE TEXT ENDS

Please put your response within <OUTPUT></OUTPUT> tags.

</INSTRUCTIONS>


==> Prompts/cumulative_morphosyntax/handbook_prompt.txt <==
<INSTRUCTIONS>
Finally we will write a grammar and reader for our ConLang.

1. NAME

The first thing you need to do is come up with a LANGUAGE_NAME for the ConLang.

2. PHONOLOGY

Then you describe the phonology.

The set of phonemes (in IPA) that you developed for this language, is as follows:

Consonants: {{consonants}}
Vowels:     {{vowels}}

3. ORTHOGRAPHY

Next you will describe the orthography, which is handled by the following code:

# Begin orthography code
{{orthography_code}}
# End orthography code

4. LEXICON

A subset of the lexicon with terms needed for the sample story is as follows:

# Begin lexicon
{{lexicon}}
# End lexicon

5. MORPHOSYNTAX

The morphosyntactic description on which you based your morphosyntax was as
follows. Below I remind you what the different annotations mean, and which
particular annotations were chosen for our language:

NOMINAL MARKING

Number:
SING: Singular	(one)
PLUR: Plural    (more than one)
DUAL: Dual      (exactly two)
Our language has: "{{number_marking}}".

Case:
NOM-ACC or ERG-ABS
GEN:	Genitive. E.g. "John's book" -> "John-GEN book"
DAT:	Dative. E.g. "gave to John" -> "gave John-DAT"
LOC:	Locative: E.g. "in Rome" -> "Rome-LOC"
ABL:	Ablative: E.g. "by Rome"/"with Rome" -> "Rome-ABL"
INS:	Instrumental: E.g. "with glue" -> "glue-INS"
Our language has "{{case_marking}}" case marking.

VERBAL MARKING

Tense-Aspect:
PRES:    Present tense. E.g. "goes" -> "go-PRES"
PAST:    Past tense. E.g. "went" -> "go-PAST"
FUT:	 Future tense. E.g. "will go" -> "go-FUT"
REMPAST: Remote past. E.g. "went (a long time ago)" -> "go-REMPAST"
IMPF: Imperfective.	       E.g. "went" -> "go-IMPF"
PERF: Perfective.	       E.g. "has gone" -> "go-PERF"

Our language marks "{{tense_aspect}}".

Head marking and/or person agreement:
VNOM:  Nominative. E.g. "John leaves" -> "John leave-VNOM"
VACC:  Accusative. E.g. "see the dog" -> "see-VACC dog"
VERG:  Ergative. E.g. "John eats something" -> "John eat-VERG"
VABS:  Absolutive. E.g. "see the dog" -> "see-VABS dog";  "John leaves" -> "John leave-VABS"
VDAT:  Dative. E.g. "give to the dog " -> "give-VDAT dog"

Or a more detailed person-agreement system such as:

1SGNOM:	   1st person singular nominative: E.g. "I leave" -> "I leave-1SGNOM"
2SGNOM:	   2nd person singular nominative: E.g. "thou leavest" -> "thou leave-2SGNOM"
3SGNOM:	   3rd person singular nominative: E.g. "John leaves" -> "John leave-3SGNOM"
1SGACC:	   1st person singular accusative: E.g. "leave me" -> "leave-1SGACC me"
1SGDAT:	   1st person singular dative:     E.g. "give to me" -> "give-1SGDAT me"

or

1SGERG:	   1st person singular ergative: E.g. "I see" -> "I see-1SGERG"
1SGABS:	   1st person singular ergative: E.g. "I run" -> "I run-1SGABS"; "see me" -> "see-1SGABS me"

Our language marks "{{head_marking}}".

In addition to the above, you may have invented some further morphosyntactic
markers, which you can discover in the lexicon in all upper-case entries.

INCLUSIVE-EXCLUSIVE DISTINCTION

The inclusive-exclusive distinction applies in particular to the First Person
Plural pronoun "we", and anything that agrees with it (such as a verb).

In English "we" is ambiguous as to whether or not it includes the listener. On
the other hand, many languages distinguish between

1PLINCL	  Inclusive First Person Plural	   "we" including the listener
1PLEXCL	  Exclusive First Person Plural	   "we" excluding the listener

Thus if we translate:

"we like you"

into a language with the INCLUSIVE_EXCLUSIVE distinction, we would translate
"we" here as "1PLEXCL", since it is clear from the meaning that in this case
"we" does not include the listener. On the other hand

"we all agree"

spoken to a group of people, would have "we" translated as "1PLINCL".

Our language has: "{{inclusive_exclusive}}".

GENDER

Many languages have grammatical gender, as distinct from the natural gender
exhibited in English. Well-known examples include Masculine-Feminine gender
systems of Romance languages; the Masculine-Feminine-Neuter system of German or
Russian; or the Common-Neuter system in Dutch or in some Scandinavian
languages. Many languages of Africa have non-sex-based gender systems. Since
sex-based systems are the majority (75% of the sample of gendered languages in
the World Atlas of Language Structures), we will assume a gender-based
system. Options are:

MASC:	Masculine:	E.g. John-MASC, pumpkin-MASC
FEM:	Feminine:	E.g. Sally-FEM, sea-FEM
NEUT:	Neuter:		E.g. snake-NEUT
COMM:	Common gender:	E.g. John-COMM, Sally-COMM

The following gendered systems are possible:

1. MASC, FEM
2. MASC, FEM, NEUT
3. COMMON, NEUT

For personal names, gender appropriate affixes were chosen. For common nouns,
since English does not have gender, you made a decision as to what gender to
assign to the noun, with the injunction: be creative, but be consistent!

Our language marks "{{gender_marking}}".

NUMERAL CLASSIFIERS

Many languages have classifiers that go with numbers, and mark the type of noun
associated with the number.

There are a variety of classifier systems, with some languages like Japanese, or
Chinese, having dozens of classifiers. Classifiers are usually semantically
based, depending on visual or taxonomic features of the noun's meaning.

A typical classifier system might include:

CLFLAT:	  Used with flat objects like paper:		  three CLFLAT paper   "3 pieces of paper"
CLROUND:  Used with round objects like coins:		  twenty CLROUND coin  "20 coins"
CLLONG:	  Used with long objects like string, or rivers:  one CLLONG string "1 piece of string"
CLANIMAL: Used with animals:				  two CLANIMAL cow  "2 cows"

Since the set of possible classifiers is rather open ended, I am simply going to
tell you if our language (a) HAS_CLASSIFIERS or (b) NONE (= no classifiers).
You based your classifier system on what you know about classifiers in languages
that you have read about. The classifier should be introduced between the noun
and the number in your translation.

For our language: "{{numeral_classifier}}".

6. SYNTAX/WORD ORDER

Main:
VSO: "drink John water"
SVO: "John drink water"
SOV: "John water drink"
VOS: "drink water John"
OVS: "water drink John"
OSV: "water John drink"

Adjective-Noun:
NA: "book red"
AN: "red book"

Adposition-Noun:
PN: "on table"
NP: "table on"

Our language has

"{{main_word_order}}" main word order.
"{{adj_noun_word_order}}" adjective-noun word order.
"{{adposition_noun_word_order}}" adposition-noun word order.

7. TEXTS

An example text is as follows, where after "==" the first line is the
morphosyntactic gloss, the second is the phonetic transcription and the final is
the orthographic transcription:

# BEGIN EXAMPLE TEXT
{{sample_text}}
# END EXAMPLE TEXT

==========================

Arrange your handbook according to the format specified between the BEGIN and
END lines below. Try to make your handbook between 500 and 1000 words long:

<!-- TODO(rws): Have this output HTML? Or LaTeX? -->
# BEGIN HANDBOOK TEMPLATE
TITLE: A Grammar and Handbook of LANGUAGE_NAME

PHONOLOGY

# Details of the phonology, with some commentary.

ORTHOGRAPHY

# Details of the orthography, with some commentary.

MORPHOSYNTAX

# Details of the morphosyntax, with some commentary.

SYNTAX

# Details of the syntax/word order, with some commentary.

EXAMPLE TEXT

# GIVE SEVERAL EXAMPLES FROM THE PROVIDED TEXT. Give the orthographic version of
# the text, and please also include the gloss and an English translation.

LEXICON

# Lexicon
# END HANDBOOK TEMPLATE

Place your resulting text in the block <OUTPUT></OUTPUT>.

This task will depend on your deep knowledge of linguistics, and Python
programming.  Good luck!
</INSTRUCTIONS>


==> Prompts/cumulative_morphosyntax/translation_prompt.txt <==
You have created a language called {{language_name}}, and you have also written
a short handbook of the grammar of that language.

The handbook you wrote reads as follows:

# BEGIN HANDBOOK
{{handbook}}
# END HANDBOOK

As part of creating this language, you also provided a glossing "translation"
from English into the morphosyntactic structure of the target language for the
following text:

# SAMPLE TEXT BEGINS
{{sample_text}}
# SAMPLE TEXT END

Your translation was as follows:

# BEGIN TRANSLATION
{{translation}}
# END TRANSLATION

I would now like you to use this information to "translate" a new text, to be
given below.

As before please be sure to give content words in their lemma (dictionary)
form. Please downcase all English words that are not obviously names:
i.e. "From" should become "from", but "John" should be left as "John". DO NOT
MARK THE ARTICLES "the" or "a" BUT RATHER OMIT THESE ENTIRELY. Place a period at
the end of each sentence, as in the English original. Don't forget to translate
the title, if there is one. Downcase all content words, except proper names,
which are to be left capitalized. Thus "Man" would become "man", but "John"
would remain "John".

IMPORTANT: MAKE SURE YOU KEEP THE SAME LINE STRUCTURE AS THE ORIGINAL FILE. THAT
IS IF THE INPUT FILE HAS 23 LINES YOUR RESULTING OUTPUT SHOULD HAVE 23 LINES,
AND THE TEXT IN LINE k IN YOUR OUTPUT SHOULD CORRESPOND TO THE TEXT IN LINE k IN
THE INPUT. DO NOT ADD QUOTES AROUND YOUR OUTPUT.

# NEW_SAMPLE TEXT BEGINS
{{new_sample_text}}
# NEW_SAMPLE TEXT END

Please put your response within <OUTPUT></OUTPUT> tags.


==> Prompts/diachronica.txt <==
In what follows you will find a set of phonemes for a reconstructed language, in
this case {{ parent }}. You will then be given a set of phonological rules that
have been reconstructed to derive the daughter language {{ daughter }}.

To the best of your ability, given the phoneme set and the rules, derive a
probable phoneme set for the daughter language.  If you happen to know the
accepted reconstruction of the phoneme set for {{ daughter }}, you may let that
guide your reconstruction.

The reconstruction will necessarily be approximate since the rules are not
necessarily complete and are often vaguely specified, but here are some
guidelines:

If a rule is listed without a context, e.g.

e → i

then you may assume that all instances of /e/ are replaced with /i/.  If on the
other hand it is listed with a context, e.g.

e → i / _ #

then you should assume that only some instances of /e/ are changed and /e/ is
still retained in the system. Note that in some cases conditions on rules are
described in parenthetical remarks after the main body of the rule.

You will also occasionally see multistage rules like

dʒ → tʃ → ʃ

This can be interpreted as equivalent to

dʒ → ʃ

Sometimes a rule will specify changes in parallel, e.g.:

bʱ dʱ ɡʱ → β ð ɣ

which is to be interpreted the same as

bʱ → β
dʱ → ð
ɡʱ → ɣ

Unfortunately these rule sets are rather sloppily done so you will have to use
your beset judgment.

The following abbreviations and other conventions may be useful in understanding
some of the rules:

## BEGIN ABBREVIATIONS
{{ abbreviations }}
## END ABBREVIATIONS

The reconstructed phonemes for {{ parent }} are as follows:

{{ phonemes }}

The reconstructed rules deriving {{ daughter }} from {{ parent }} are as
follows:

## BEGIN RULES
{{ rules }}
## END RULES

Place your predicted phoneme set as a comma-separated list in a
<PHONEMES></PHONEMES> tag.


==> Prompts/diachronica_2.txt <==
In what follows you will find a set of phonemes for a reconstructed language, in
this case {{ parent }}. You will then be given a set of phonological rules that
have been reconstructed to derive the daughter language {{ daughter }}.

To the best of your ability, given the phoneme set and the rules, derive a
probable phoneme set for the daughter language.  If you happen to know the
accepted reconstruction of the phoneme set for {{ daughter }}, you may let that
guide your reconstruction.

The reconstruction will necessarily be approximate since the rules are not
necessarily complete and are often vaguely specified, but here are some
guidelines:

If a rule is listed without a context, e.g.

e → i

then you may assume that all instances of /e/ are replaced with /i/.  If on the
other hand it is listed with a context, e.g.

e → i / _ #

then you should assume that only some instances of /e/ are changed and /e/ is
still retained in the system. Note that in some cases conditions on rules are
described in parenthetical remarks after the main body of the rule.

You will also occasionally see multistage rules like

dʒ → tʃ → ʃ

This can be interpreted as equivalent to

dʒ → ʃ

Sometimes a rule will specify changes in parallel, e.g.:

bʱ dʱ ɡʱ → β ð ɣ

which is to be interpreted the same as

bʱ → β
dʱ → ð
ɡʱ → ɣ

Unfortunately these rule sets are rather sloppily done so you will have to use
your beset judgment.

The following abbreviations and other conventions may be useful in understanding
some of the rules:

## BEGIN ABBREVIATIONS
{{ abbreviations }}
## END ABBREVIATIONS

The reconstructed phonemes for {{ parent }} are as follows:

{{ phonemes }}

The reconstructed rules deriving {{ daughter }} from {{ parent }} are as
follows:

## BEGIN RULES
{{ rules }}
## END RULES

On a previous round you constructed the following phoneme set for the
daughter language {{ daughter }}:

{{ daughter_phonemes }}

Have another look at the parent phoneme set for {{ parent }} above, the given
rules, and check if anything is missing from your proposed set for
{{ daughter }}, or if there are phonemes that should not be there. In
particular, be on the look-out for cases where a context-dependent rule might
have been overapplied to eliminate a parent-language phoneme that should NOT
have changed in all cases. Explain your reasons for any changes.

As before, place your new predicted phoneme set as a comma-separated list in a
<PHONEMES></PHONEMES> tag.


==> Prompts/handbook_prompt.txt <==
<INSTRUCTIONS>
Finally we will write a grammar and reader for our ConLang.

1. NAME

The first thing you need to do is come up with a LANGUAGE_NAME for the ConLang.

2. PHONOLOGY

Then you describe the phonology.

The set of phonemes (in IPA) that you developed for this language, is as follows:

Consonants: {{consonants}}
Vowels:     {{vowels}}

3. ORTHOGRAPHY

Next you will describe the orthography, which is handled by the following code:

# Begin orthography code
{{orthography_code}}
# End orthography code

4. LEXICON

A subset of the lexicon with terms needed for the sample story is as follows:

# Begin lexicon
{{lexicon}}
# End lexicon

5. MORPHOSYNTAX

The morphosyntactic description on which you based your morphosyntax was as
follows. Below I remind you what the different annotations mean, and which
particular annotations were chosen for our language:

NOMINAL MARKING

Number:
SING: Singular	(one)
PLUR: Plural    (more than one)
DUAL: Dual      (exactly two)
Our language has: "{{number_marking}}".

Case:
NOM-ACC or ERG-ABS
GEN:	Genitive. E.g. "John's book" -> "John-GEN book"
DAT:	Dative. E.g. "gave to John" -> "gave John-DAT"
LOC:	Locative: E.g. "in Rome" -> "Rome-LOC"
ABL:	Ablative: E.g. "by Rome"/"with Rome" -> "Rome-ABL"
INS:	Instrumental: E.g. "with glue" -> "glue-INS"
Our language has "{{case_marking}}" case marking.

VERBAL MARKING

Tense-Aspect:
PRES:    Present tense. E.g. "goes" -> "go-PRES"
PAST:    Past tense. E.g. "went" -> "go-PAST"
FUT:	 Future tense. E.g. "will go" -> "go-FUT"
REMPAST: Remote past. E.g. "went (a long time ago)" -> "go-REMPAST"
IMPF: Imperfective.	       E.g. "went" -> "go-IMPF"
PERF: Perfective.	       E.g. "has gone" -> "go-PERF"

Our language marks "{{tense_aspect}}".

Head marking and/or person agreement:
VNOM:  Nominative. E.g. "John leaves" -> "John leave-VNOM"
VACC:  Accusative. E.g. "see the dog" -> "see-VACC dog"
VERG:  Ergative. E.g. "John eats something" -> "John eat-VERG"
VABS:  Absolutive. E.g. "see the dog" -> "see-VABS dog";  "John leaves" -> "John leave-VABS"
VDAT:  Dative. E.g. "give to the dog " -> "give-VDAT dog"

Or a more detailed person-agreement system such as:

1SGNOM:	   1st person singular nominative: E.g. "I leave" -> "I leave-1SGNOM"
2SGNOM:	   2nd person singular nominative: E.g. "thou leavest" -> "thou leave-2SGNOM"
3SGNOM:	   3rd person singular nominative: E.g. "John leaves" -> "John leave-3SGNOM"
1SGACC:	   1st person singular accusative: E.g. "leave me" -> "leave-1SGACC me"
1SGDAT:	   1st person singular dative:     E.g. "give to me" -> "give-1SGDAT me"

or

1SGERG:	   1st person singular ergative: E.g. "I see" -> "I see-1SGERG"
1SGABS:	   1st person singular ergative: E.g. "I run" -> "I run-1SGABS"; "see me" -> "see-1SGABS me"

Our language marks "{{head_marking}}".

In addition to the above, you may have invented some further morphosyntactic
markers, which you can discover in the lexicon in all upper-case entries.

INCLUSIVE-EXCLUSIVE DISTINCTION

The inclusive-exclusive distinction applies in particular to the First Person
Plural pronoun "we", and anything that agrees with it (such as a verb).

In English "we" is ambiguous as to whether or not it includes the listener. On
the other hand, many languages distinguish between

1PLINCL	  Inclusive First Person Plural	   "we" including the listener
1PLEXCL	  Exclusive First Person Plural	   "we" excluding the listener

Thus if we translate:

"we like you"

into a language with the INCLUSIVE_EXCLUSIVE distinction, we would translate
"we" here as "1PLEXCL", since it is clear from the meaning that in this case
"we" does not include the listener. On the other hand

"we all agree"

spoken to a group of people, would have "we" translated as "1PLINCL".

Our language has: "{{inclusive_exclusive}}".

GENDER

Many languages have grammatical gender, as distinct from the natural gender
exhibited in English. Well-known examples include Masculine-Feminine gender
systems of Romance languages; the Masculine-Feminine-Neuter system of German or
Russian; or the Common-Neuter system in Dutch or in some Scandinavian
languages. Many languages of Africa have non-sex-based gender systems. Since
sex-based systems are the majority (75% of the sample of gendered languages in
the World Atlas of Language Structures), we will assume a gender-based
system. Options are:

MASC:	Masculine:	E.g. John-MASC, pumpkin-MASC
FEM:	Feminine:	E.g. Sally-FEM, sea-FEM
NEUT:	Neuter:		E.g. snake-NEUT
COMM:	Common gender:	E.g. John-COMM, Sally-COMM

The following gendered systems are possible:

1. MASC, FEM
2. MASC, FEM, NEUT
3. COMMON, NEUT

For personal names, gender appropriate affixes were chosen. For common nouns,
since English does not have gender, you made a decision as to what gender to
assign to the noun, with the injunction: be creative, but be consistent!

Our language marks "{{gender_marking}}".

NUMERAL CLASSIFIERS

Many languages have classifiers that go with numbers, and mark the type of noun
associated with the number.

There are a variety of classifier systems, with some languages like Japanese, or
Chinese, having dozens of classifiers. Classifiers are usually semantically
based, depending on visual or taxonomic features of the noun's meaning.

A typical classifier system might include:

CLFLAT:	  Used with flat objects like paper:		  three CLFLAT paper   "3 pieces of paper"
CLROUND:  Used with round objects like coins:		  twenty CLROUND coin  "20 coins"
CLLONG:	  Used with long objects like string, or rivers:  one CLLONG string "1 piece of string"
CLANIMAL: Used with animals:				  two CLANIMAL cow  "2 cows"

Since the set of possible classifiers is rather open ended, I am simply going to
tell you if our language (a) HAS_CLASSIFIERS or (b) NONE (= no classifiers).
You based your classifier system on what you know about classifiers in languages
that you have read about. The classifier should be introduced between the noun
and the number in your translation.

For our language: "{{numeral_classifier}}".

6. SYNTAX/WORD ORDER

Main:
VSO: "drink John water"
SVO: "John drink water"
SOV: "John water drink"
VOS: "drink water John"
OVS: "water drink John"
OSV: "water John drink"

Adjective-Noun:
NA: "book red"
AN: "red book"

Adposition-Noun:
PN: "on table"
NP: "table on"

Our language has

"{{main_word_order}}" main word order.
"{{adj_noun_word_order}}" adjective-noun word order.
"{{adposition_noun_word_order}}" adposition-noun word order.

7. TEXTS

An example text is as follows, where after "==" the first line is the
morphosyntactic gloss, the second is the phonetic transcription and the final is
the orthographic transcription:

# BEGIN EXAMPLE TEXT
{{sample_text}}
# END EXAMPLE TEXT

==========================

Arrange your handbook according to the format specified between the BEGIN and
END lines below. Try to make your handbook between 500 and 1000 words long:

<!-- TODO(rws): Have this output HTML? Or LaTeX? -->
# BEGIN HANDBOOK TEMPLATE
TITLE: A Grammar and Handbook of LANGUAGE_NAME

PHONOLOGY

# Details of the phonology, with some commentary.

ORTHOGRAPHY

# Details of the orthography, with some commentary.

MORPHOSYNTAX

# Details of the morphosyntax, with some commentary.

SYNTAX

# Details of the syntax/word order, with some commentary.

EXAMPLE TEXT

# GIVE SEVERAL EXAMPLES FROM THE PROVIDED TEXT. Give the orthographic version of
# the text, and please also include the gloss and an English translation.

LEXICON

# Lexicon
# END HANDBOOK TEMPLATE

Place your resulting text in the block <OUTPUT></OUTPUT>.

This task will depend on your deep knowledge of linguistics, and Python
programming.  Good luck!
</INSTRUCTIONS>


==> Prompts/orthography_prompt.txt <==
<INSTRUCTIONS>
We will now develop an orthography for our ConLang. At present we will develop
an orthography using the {{script}} script, which may include extensions with
diacritics, as in the {{script}}-Extended-A and {{script}}-Extended-B Unicode blocks.

The set of phonemes (in IPA) that you developed for this language, is as follows:

Consonants: {{consonants}}
Vowels:     {{vowels}}

A sample of words assuming the above IPA symbols can be found below within the
<LEXICON></LEXICON> block.

<LEXICON>
{{lexicon_sample}}
</LEXICON>

In developing your orthography, feel free to take as examples the spelling
systems of any languages you are familiar with that use the {{script}} script in
their writing system.

Your orthography does not need to be completely "phonetic" in that the
pronunciation is completely reconstructable from the spelling, but it should be
reasonable in that it does not deviate too much from a "shallow orthography".

Once you have developed your spelling system, you should write a Python program
that will convert from the phonetic transcriptions of words into the written
form.

Notice that the input examples above have the phonemes separated by spaces: in
your code you should assume that the phonetic input will have the phonemes
separated in this way. However, the letters in the spelled form should NOT be
space-separated.  If there are symbols in the script that naturally correspond
to more than one phoneme, feel free to include a rule for that, but again be
aware that the phonemes will come in space-separated.

Your function should be called "ipa_to_orthography", and it should take as input
a word transcribed in IPA, and return a spelling for that word.

Please also provide a main function so that one can feed words in IPA to your
program from the command line: have it read from standard in.

Please make sure you include needed functions and imports in your code.

Place your code in the block <OUTPUT></OUTPUT>.
PLEASE DO NOT PUT ANYTHING EXCEPT VALID PYTHON CODE WITHIN THIS BLOCK.
THIS MUST BE IMPORTABLE AS IS.

This task will depend on your deep knowledge of linguistics, and Python
programming.  Good luck!
</INSTRUCTIONS>


==> Prompts/phonology_prompt.txt <==
Languages change and one of the ways in which they change is for their sound
systems to change.

Recall that in our language the set of phonemes (in IPA), not including the
stress, syllable-, morpheme-, and word-boundary markers, is as follows:

Consonants: {{ consonants }}
Vowels: {{ vowels }}

Here are some sample words generated from your phonotactic grammar:

{{ sample_words }}

We compared this set against a range of reconstructed languages, and found
{% if num == 1 %} one language which seems closest in terms of phonological makeup.
We give the name of the reconstructed language, its reconstructed
phoneset and one or more sets of rules that have been reconstructed to derive
daughter languages from this language.
{% else %} {{ num }} languages which seemss closest in terms of phonological makeup. For each
of these, we give the name of the reconstructed language, its reconstructed
phoneset and one or more sets of rules that have been reconstructed to derive
daughter languages from those languages.
{% endif %}

{{ reconstructions }}

Based on the above:

1. Devise a set of rules that makes sense for the phoneme set of our language
   given the observed phonotactics.

2. Implement each of these rules in Python.

3. Put the rules together into a Python library.

Each rule should take the form of a python function that takes as input a string
of space-delimited phonemes and possible syllable boundaries, and outputs a
string in the same format.  You must make sure that the output phonemes are
space-delimited as in the input. All your rules must allow for the presence of
spaces in the input!!!!!

We assume "#" as an end-of-word symbol: you should assume that word boundaries
in the input will be indicated by this symbol.  The symbol ".", if it occurs,
represents a syllable boundary. The symbol "-" if it occurs represents a
morpheme boundary. For rules that depend on stress, you are to
assume that the language has {{ stress_placement }} stress.

Start each rule with a comment that gives some examples of what the input and
output of the rule should be. See below for format.

The template for a rule will be:

## BEGIN TEMPLATE
def ruleName1(inp: str) -> str:
  # Example inputs/outputs:
  # input1 -> output1
  # input2 -> output2
  ...
  return output
## END TEMPLATE

Note that any phonological rules that should apply across syllables MUST take
the possible presence of "." into account.  Thus a nasal assimilation rule
within a word should normally apply across syllables, so that:

a n . b o n

would become

a m . b o n

This means that you will need to include the possibility of an intervening space
plus "." in your regular expressions.

Similarly, morpheme boundaries ("-") should NOT generally affect the output of
rules and so rules must be written to apply across them.

Implement a wrapper function that calls your set of rules in the intended order
of their application:

## BEGIN TEMPLATE
def rules(inp: str) -> str:
  output = ruleName1(inp)
  output = ruleName2(output)
  # ...
  return output
## END TEMPLATE

Remember:

1. All phonemes are space-separated. All your rules must take this into
   account. Be careful: make sure you allow for EXACTLY ONE space between
   phonemes since rules that depend on more than one space being there will not
   work. Your rules must also output space-separated phonemes. Thus if the
   input to a nasal assimilation rule is "n p", the output should be "m p", not
   "mp".

2. If you use the Python regex library and make use of groups, make sure you
   have enough capturing groups to support the number of back references you
   assume. A common error is to have backreferences like "\\1\\2", but only have a
   single previous capturing group.

3. Avoid using regex look-behind since you inevitably miss the point that
   look-behind patterns are fixed width, which triggers the
   "sre_constants.error: look-behind requires fixed-width pattern" error.

4. Finally, it is OK if your rules introduce phonemes that are NOT in the input
   phoneme set since, after all, that is what sound change is all about.

Make sure you have imports for all needed libraries in your code.

Explain your reasoning. Then place your resulting code in the block
<OUTPUT></OUTPUT>.

This task will depend on your deep knowledge of historical linguistics, and
Python programming.  Be creative and good luck!


==> Prompts/phonotactics_improvement_prompt.txt <==
Apart from correcting any errors noted above, please also consider the outputs
from the last round to see if your phonotactic rules could be improved.

In particular please check this output and see if there are any words that look
phonotactically odd. Are there words or syllables that begin with
rather unlikely consonant sequences? For example, cross-linguistically, the
following syllables have strange onsets since they begin with consonant
sequences, or end with consonant sequences that are unlikely onsets or codas
given the Sonority Hierarchy:

p d ɛ d p
m d ɔʏ t
t n ɔ t

Also check your syllable boundary assignments.

There may also be phonemes that are particularly characteristic of the language
that are missing from your previous code, or ones that should not be
there. Please also check for that.

As before, place your resulting code in the block <OUTPUT></OUTPUT>.

ONLY if no errors are noted, and if your assessment of the rules is that they
are adequate, then instead of code return the following:

<OUTPUT>NO FURTHER CHANGES</OUTPUT>


==> Prompts/phonotactics_improvement_prompt_full.txt <==
The following are the instructions you were originally given:

<ORIGINAL_INSTRUCTIONS>
The first phase in creating any ConLang is to create a set of words for the
language. Typically this involves defining the phoneme set, including some
information about their relative frequency as well as their phoneme classes
(consonant, vowel, tone) and phonetic features.

Then one needs to define a set of morpheme templates, which define possible
morpheme shapes. This could be as simple as "CVC" for a language that allows CVC
syllables, to something more complex like "CCVC.CCVC" for languages that allow
disyllabic morphemes with each syllable of the form "CCVC".

We are going to create a language that has a phoneme set and morpheme shapes
that are similar to those of Welsh. In this first phase, I want you to
design a set of phonemes similar to those of Welsh, with similar
relative frequencies for the phonemes to those of that language. All phonemes
should be represented in the International Phonetic Alphabet (IPA).

Then you will design a set of morpheme templates similar to the patterns found
in Welsh.

Your design should be implemented as a standalone Python program that takes as a
command-line argument the number of morpheme forms to generate. For example:

python3 your_program.py --num_morphemes 100

would randomly generate 100 morphemes.

Your code should have a function `generate_morpheme` that takes no arguments,
and returns a single morpheme.

There are two main points to pay attention to.

1) Within each morpheme, please place spaces between every phoneme

2) Mark internal syllable boundaries with ".", again separated by spaces.

For example, the following is a valid output.

"o . k a . tʃ a"

The following would be wrong, because the phonemes are not space-separated:

"o.ka.tʃa"

Your code should include two global dictionaries, one named "consonants" and the
other named "vowels". These should contain the phonemes mapped to their relative
frequencies. Thus for example, a partial consonant dictionary might include:

consonants = {"m": 3, "n": 7 ...}

Please make sure you include needed functions and imports in your code.

Finally, place your resulting code in the block <OUTPUT></OUTPUT>.
PLEASE DO NOT PUT ANYTHING EXCEPT THE PYTHON CODE WITHIN THIS BLOCK.

This task will depend on your deep knowledge of linguistics, and Python
programming.  Good luck!

</ORIGINAL_INSTRUCTIONS>

Here is the code from your last round:

<CODE>
import random
import argparse

# Welsh-like phoneme set with relative frequencies
consonants = {
    "p": 3, "t": 5, "k": 4, "b": 2, "d": 3, "g": 2,
    "m": 3, "n": 7, "ŋ": 1, "f": 2, "v": 1, "θ": 1,
    "ð": 1, "s": 4, "ʃ": 2, "h": 2, "χ": 1, "l": 4,
    "r": 3, "j": 2, "w": 2
}

vowels = {
    "a": 8, "ɛ": 6, "e": 5, "i": 6, "ɪ": 4, "ɔ": 5,
    "o": 5, "u": 4, "ʊ": 3, "ə": 7, "ɨ": 2
}

# Morpheme templates (C = consonant, V = vowel)
templates = [
    "CV", "CVC", "CVCC", "CCVC", "CCVCC",
    "CV.CV", "CVC.CV", "CV.CVC", "CVC.CVC", "CCVC.CV", "CV.CCVC"
]

def choose_phoneme(phoneme_dict):
    return random.choices(list(phoneme_dict.keys()), weights=list(phoneme_dict.values()))[0]

def generate_morpheme():
    template = random.choice(templates)
    morpheme = []
    for syllable in template.split('.'):
	syll = []
	for char in syllable:
	    if char == 'C':
		syll.append(choose_phoneme(consonants))
	    elif char == 'V':
		syll.append(choose_phoneme(vowels))
	morpheme.append(' '.join(syll))
    return ' . '.join(morpheme)

def main():
    parser = argparse.ArgumentParser(description='Generate Welsh-like ConLang morphemes')
    parser.add_argument('--num_morphemes', type=int, default=10, help='Number of morphemes to generate')
    args = parser.parse_args()

    for _ in range(args.num_morphemes):
	print(generate_morpheme())

if __name__ == "__main__":
    main()
</CODE>

Here are some outputs from your last phonotactic model:

m a . p ə
r ə s . d ʊ v
ð e . r ɛ ʃ
f ə . b ɪ
ʃ e r
n χ e ŋ j
g p ɛ m
w ɪ h . p ə b
w e n ʃ
p t ɛ p n
w ə f . h a s
n e n k
r ɔ b . ŋ ɛ m
n s i f . k i
s e n h
g i . n l u d
t f ɨ χ . n u
r ʊ . k e n
k ə . h ʊ
l i m f

Apart from correcting any errors noted above, please also consider the outputs
from the last round to see if your phonotactic rules could be improved.

In particular please check this output and see if there are any words that look
phonotactically odd. Are there words or syllables that begin with
rather unlikely consonant sequences? For example, cross-linguistically, the
following syllables have strange onsets since they begin with consonant
sequences, or end with consonant sequences that are unlikely onsets or codas
given the Sonority Hierarchy:

p d ɛ d p
m d ɔʏ t
t n ɔ t

Also check your syllable boundary assignments.

There may also be phonemes that are particularly characteristic of the language
that are missing from your previous code, or ones that should not be
there. Please also check for that.

As before, place your resulting code in the block <OUTPUT></OUTPUT>.

ONLY if no errors are noted, and if your assessment of the rules is that they
are adequate, then instead of code return the following:

<OUTPUT>NO FURTHER CHANGES</OUTPUT>

Note that this is round 2. At some point after about 5 rounds,
if there are no bugs in the code that you need to fix, please stop:

IT IS ALWAYS A GOOD IDEA TO QUIT WHILE YOU ARE AHEAD


==> Prompts/phonotactics_prompt.txt <==
The first phase in creating any ConLang is to create a set of words for the
language. Typically this involves defining the phoneme set, including some
information about their relative frequency as well as their phoneme classes
(consonant, vowel, tone) and phonetic features.

Then one needs to define a set of morpheme templates, which define possible
morpheme shapes. This could be as simple as "CVC" for a language that allows CVC
syllables, to something more complex like "CCVC.CCVC" for languages that allow
disyllabic morphemes with each syllable of the form "CCVC".

We are going to create a language that has a phoneme set and morpheme shapes
that are similar to those of {{ language }}. In this first phase, I want you to
design a set of phonemes similar to those of {{ language }}, with similar
relative frequencies for the phonemes to those of that language. All phonemes
should be represented in the International Phonetic Alphabet (IPA).

Then you will design a set of morpheme templates similar to the patterns found
in {{ language }}.

Your design should be implemented as a standalone Python program that takes as a
command-line argument the number of morpheme forms to generate. For example:

python3 your_program.py --num_morphemes 100

would randomly generate 100 morphemes.

Your code should have a function `generate_morpheme` that takes no arguments,
and returns a single morpheme.

There are two main points to pay attention to.

1) Within each morpheme, please place spaces between every phoneme

2) Mark internal syllable boundaries with ".", again separated by spaces.

For example, the following is a valid output.

"o . k a . tʃ a"

The following would be wrong, because the phonemes are not space-separated:

"o.ka.tʃa"

Your code should include two global dictionaries, one named "consonants" and the
other named "vowels". These should contain the phonemes mapped to their relative
frequencies. Thus for example, a partial consonant dictionary might include:

consonants = {"m": 3, "n": 7 ...}

Please make sure you include needed functions and imports in your code.

Finally, place your resulting code in the block <OUTPUT></OUTPUT>.
PLEASE DO NOT PUT ANYTHING EXCEPT THE PYTHON CODE WITHIN THIS BLOCK.

This task will depend on your deep knowledge of linguistics, and Python
programming.  Good luck!


==> Prompts/sentence_design/comparative.txt <==
<INSTRUCTIONS>

I'd like you to write me {{number_of_sentences}} example English sentences that illustrate
various degrees of COMPARISON of adjectives. Examples:

COMPARATIVE

"Mary is taller than John."

SUPERLATIVE

"Chimpanzees are the closest to humans."

{{general_guidelines}}
</INSTRUCTIONS>


==> Prompts/sentence_design/core_arguments.txt <==
<INSTRUCTIONS>

I'd like you to write me {{number_of_sentences}} example English sentences that illustrate
basic core grammatical relations, namely SUBJECT, OBJECT and INDIRECT
OBJECT. Use a variety of both TRANSITIVE and INTRANSITIVE verbs.

An example that illustrates SUBJECT, OBJECT and INDIRECT OBJECT in a TRANSITIVE
sentence might be:

"John gave the book to Mary."

An example with an INTRANSITIVE sentence might be:

"John left yesterday."

{{general_guidelines}}
</INSTRUCTIONS>


==> Prompts/sentence_design/general_guidelines.txt <==
<INSTRUCTIONS>
<!-- Common to all the instructions. -->
General guidelines:

- All sentences must be in English.
- Use simple words (5th grade reading level), and simple sentence structure.
- Each sentence should be no more than about 15 words.
- Each sentence must be unique --- do not repeat any sentences.
- Each sentence must be on a single line.
- Number all sentences consecutively thus:

1. sentence one ...
2. sentence two ...
...

Collect your numbered sentences together into a single text and place that
within the tags <OUTPUT></OUTPUT>.

You may explain your rationale for the set of sentences you came up with, but
please put NOTHING except the sentence text within the <OUTPUT></OUTPUT> tags.
</INSTRUCTIONS>


==> Prompts/sentence_design/inclusive_exclusive.txt <==
<INSTRUCTIONS>

I'd like you to write me {{number_of_sentences}} example English sentences that illustrate
the difference between the INCLUSIVE and EXCLUSIVE interpretations of "we"/"us".
INCLUSIVE "we" is interpreted as including the listener, whereas EXCLUSIVE "we",
excludes the listener.  English does not mark this distinction grammatically,
but one can infer from the context, usually, which one is meant. Thus:

INCLUSIVE

"We need to leave now, so please get your coat."
"You are a valued member of our company."

EXCLUSIVE

"We didn't ask you to do that."
"You were pretty mean to us."

Try to make your examples as clear as you can in terms of which interpretation
(INCLUSIVE or EXCLUSIVE) is the most natural one.

{{general_guidelines}}
</INSTRUCTIONS>


==> Prompts/sentence_design/negative.txt <==
<INSTRUCTIONS>

I'd like you to write me {{number_of_sentences}} example English sentences that illustrate
NEGATION of verbs. Examples:

"John didn't eat yet."

"You musn't leave."

{{general_guidelines}}
</INSTRUCTIONS>


==> Prompts/sentence_design/nominal_number.txt <==
<INSTRUCTIONS>

I'd like you to write me {{number_of_sentences}} example English sentences that illustrate
NUMBER in nouns, in particular SINGULAR, DUAL and PLURAL. English of course does
not specifically mark DUAL, but in that case you would use "two" with the plural
of the noun.

Examples follow:

SINGULAR:

"The man arrived yesterday."

DUAL:

"I saw two sheep."

PLURAL:

"The dogs ran after the ball."

{{general_guidelines}}
</INSTRUCTIONS>


==> Prompts/sentence_design/oblique_arguments.txt <==
<INSTRUCTIONS>

I'd like you to write me {{number_of_sentences}} example English sentences that illustrate
various non-core grammatical relations, including GENITIVE (i.e. POSSESSIVE),
LOCATIVE, INSTRUMENTAL and ABLATIVE (typically meaning motion away from something).

Example sentences that illustrate each of these might be:

GENITIVE:

"I borrowed John's book."

LOCATIVE:

"Mary lived in Rome."

INSTRUMENTAL:

"He cut the cucumber with scissors."

ABLATIVE:

"He left from the station this morning."

{{general_guidelines}}
</INSTRUCTIONS>


==> Prompts/sentence_design/person.txt <==
<INSTRUCTIONS>

I'd like you to write me {{number_of_sentences}} example English sentences that illustrate
different PERSONS as SUBJECTS or OBJECTS of sentences.  Give examples with

FIRST PERSON SINGULAR ("I"/"me")
FIRST PERSON PLURAL ("we"/"us")
SECOND PERSON SINGULAR ("thou"/"thee")
SECOND PERSON PLURAL ("you"/"you")
THIRD PERSON SINGULAR ("he"/"him", "she"/"her", "it"/"it")
THIRD PERSON PLURAL ("they"/"them")

{{general_guidelines}}
</INSTRUCTIONS>


==> Prompts/sentence_design/tense_aspect.txt <==
<INSTRUCTIONS>

I'd like you to write me {{number_of_sentences}} example English sentences that illustrate
TENSE and ASPECT in verbs. Of particular interest are PRESENT, PAST, FUTURE,
PERFECT, REMOTE PAST.

For example:

PRESENT:

I am leaving now.

PAST:

John went there yesterday.

FUTURE:

The club will meet tomorrow.

PERFECT:

Nancy has finished her work.

PAST PERFECT:

By Friday morning, all the mail had arrived.

REMOTE PAST:

I did that a long time ago.

{{general_guidelines}}
</INSTRUCTIONS>


==> Prompts/sentence_design/voice.txt <==
<INSTRUCTIONS>

I'd like you to write me {{number_of_sentences}} example English sentences that illustrate
VOICE in verbs, particularly ACTIVE and PASSIVE.

For example:

ACTIVE:

The dog chased the deer.

PASSIVE:

The jewelry was stolen from the safe.

{{general_guidelines}}
</INSTRUCTIONS>


==> Prompts/story_generation.txt <==
<INSTRUCTIONS>
Write me a very short story about "{{story_topic}}". The theme and development
should be of your own choosing but please observe the following constraints:

1. The text must be in English.
2. Use simple words (5th grade reading level), and simple sentence structure.
3. No more than about 500 words.

Please put the story you write within <OUTPUT></OUTPUT> tags.
</INSTRUCTIONS>


==> Prompts/translation_prompt.txt <==
You have created a language called {{language_name}}, and you have also written
a short handbook of the grammar of that language.

The handbook you wrote reads as follows:

# BEGIN HANDBOOK
{{handbook}}
# END HANDBOOK

As part of creating this language, you also provided a glossing "translation"
from English into the morphosyntactic structure of the target language for the
following text:

# SAMPLE TEXT BEGINS
{{sample_text}}
# SAMPLE TEXT END

Your translation was as follows:

# BEGIN TRANSLATION
{{translation}}
# END TRANSLATION

I would now like you to use this information to "translate" a new text, to be
given below.

As before please be sure to give content words in their lemma (dictionary)
form. Please downcase all English words that are not obviously names:
i.e. "From" should become "from", but "John" should be left as "John". Place a period at
the end of each sentence, as in the English original. Don't forget to translate
the title, if there is one. Downcase all content words, except proper names,
which are to be left capitalized. Thus "Man" would become "man", but "John"
would remain "John".

IMPORTANT: MAKE SURE YOU KEEP THE SAME LINE STRUCTURE AS THE ORIGINAL FILE. THAT
IS IF THE INPUT FILE HAS 23 LINES YOUR RESULTING OUTPUT SHOULD HAVE 23 LINES,
AND THE TEXT IN LINE k IN YOUR OUTPUT SHOULD CORRESPOND TO THE TEXT IN LINE k IN
THE INPUT. DO NOT ADD QUOTES AROUND YOUR OUTPUT.

# NEW_SAMPLE TEXT BEGINS
{{new_sample_text}}
# NEW_SAMPLE TEXT END

Please put your response within <OUTPUT></OUTPUT> tags.

